Human Motion Modeling using DVGANs

We present a novel generative model for human motion modeling using Generative Adversarial Networks (GANs). We formulate the GAN discriminator using dense validation at each time-scale and perturb the discriminator input to make it translation invariant. Our model is capable of motion generation and completion. We show through our evaluations the resiliency to noise, generalization over actions, and generation of long diverse sequences. We evaluate our approach on Human 3.6M and CMU motion capture datasets using inception scores.

==> data/cmu_mocap_unique_actions.txt <==
walk on uneven terrain	34
salsa dance	30
alaskan vacation	24
basketball signals	16
nursery rhyme i m a little teapot	16
nursery rhyme cock robin	14
range of motion	12
walk with arms out balancing	11
monkey human subject	11
walk	10
chicken human subject	10
prairie dog human subject	9
clean	8
navigate walk forward backward on a diagonal	7
walk slow	7
climb 3 steps	7
boxing	7
normalwalk	6
walk sideways and turn repeated	6
walk and turn repeated	6
wash windows	6
laugh	6
breast stroke	6
sit on high stool stand up	6
bear human subject	6
slowwalk	5
yoga	5
jump up to grab reach for tiptoe	5
snake human subject	5
cat human subject	5
mouse human subject	5
dog human subject	5
direct traffic wave point	5
climb ladder	5
sneaking	5
elephant human subject	5
mickey sneaking walk	5
fly stroke	4
march	4
stretching	4
walk backwards and turn	4
whale human subject	4
pterosaur human subject	4
walking	4
walk forward turn around walk back	4
walk wander	4
sweep floor	4
free style	4
chicken	3
story	3
sit on stepstool stand up	3
tyrannosaurus rex human subject	3
follow path walk around obstacles	3
swordplay	3
hummingbird human subject	3
limping hurt right leg	3
dance fold in from side arabesque curl inwards	3
climb step over jump over navigate around stepstool	3
carry 19 5lb suitcase	3
dragon human subject	3
walk wounded leg	3
climb step over jump over stepstool	3
walk up to object squat pick up object set down in another place	3
walk backward turn in place	3
walking up and down stairs	3
mickey dance	3
walk turn in place repeated	3
creeping walk	3
penguin human subject	3
get up from floor	3
start walk left	3
stretch walk	3
dance attitude arabesque jete en tourant bending back	2
quarrel angry hand gestures 2 subjects subject a	2
clumsy	2
walkstraight	2
marching	2
start duck underneath stop	2
whistle walk jauntily	2
wait for bus	2
carefulwalk lookingaround	2
alaska vacation	2
shywalk	2
quail quick little steps	2
monkey sequence	2
pushing on heavy object	2
gorilla	2
back stroke	2
walk backwards	2
depressedwalk	2
walk stealthily	2
flamingo lift legs high	2
machowalk	2
walk stop walk	2
normal walk	2
elephant	2
quarrel angry hand gestures 2 subjects subject b	2
walk crouched	2
wash windows paint hand signals dance egyptian walk the dive the twist the cabbage patch boxing	2
standing still	2
walk with anger frustration	2
ghettowalk	2
walk leaning to the right	2
muscular heavyset person s walk	2
acheywalk	2
coolwalk	2
vacuuming	2
singing in the rain jump	2
hurtlegwalk	2
turn in place opposite direction	2
trafficwalk	2
walk backwards on toes	2
empi	2
roadrunner human subject	2
jumping jacks jog squats side twists stretches	2
walkfigure8	2
screwing	2
start hop stop	2
uprightsequence	2
scared	2
limp	2
dragbadlegwalk	2
mop floor	2
mummy8	2
normal walk backwards	2
jump off ledge	2
hurtstomachwalk	2
quickwalk	2
climb backwards off ledge	2
sexywalk	2
mickey surprised	2
jump up and down hop on one foot	2
walk with wild legs	2
walk backward on toes bent forward	2
mummydigital8	2
freezing	2
bang on high object	2
sad	2
navigate walk forward backward sideways on a diagonal	2
walk on toes crouched	2
walk backwards on toes crouched	2
idle	2
fwd ball walk	2
crying	2
walk and carry	2
monkey	2
chicken dance 2 subjects subject a	2
chicken dance 2 subjects subject b	2
squirrel human subject	2
walk backwards crouched	2
toocoolwalk	2
snake	2
sadwalk	2
dinosaur human subject	2
start walk right	2
drag heavy object	2
insect praying mantis human subject	2
driving	2
walk digital 8	2
walk sideways	2
mickey walk	2
clumsywalk	2
fishing	2
walk crawl	2
ghost human subject	2
scaredwalk	2
lavishwalk	2
walk backwards bent forward	2
bolt loosening wrench	2
walk on toes	2
walkforward	2
looking around	2
drunkwalk	2
walk sideways and turn opposite direction	2
superhero	2
playground climb	2
push object that is high in air	2
casualquickwalk	2
chicken coffee mug	1
left spin reach001	1
walk and turn both directions repeated	1
bird	1
frisbee	1
drinking and smoking	1
walk around	1
walk with stiff arms	1
start walk stop	1
walking backwards	1
strong man pick up	1
attitudewalk	1
walking stretching walking and turning	1
stretches cartwheels flips spin kicks spins and fall	1
monkey backflip	1
walk up to object lean over pick up object set down in another place	1
tv	1
run figure 8	1
walk around frequent turns cyclic walk along a line	1
arguing	1
sitting in chair	1
dance whirl	1
sexy lady walk	1
eating soup	1
sewing	1
turn in place	1
blind man s bluff blindfold tag 2 subjects subject a	1
left punch sequence002	1
walk squats run stretch jumps punches and drinking	1
digging a hole	1
turning	1
drunk pick up	1
lean forward tiptoe reach for	1
360 jumps	1
sit on stepstool chin in hand	1
sequesnce	1
sun salutation002	1
navigate walk forward backward sideways	1
hand mixing dough	1
wash windows basketball dribble lay up shot pass throw ball dance egyptian walk the dive the twist strew	1
strong man walk	1
various animals human subject	1
fish human subject	1
playground climb hang swing	1
gangly teen walk	1
digital8	1
walking around walk up ladder step down ladder	1
planting	1
longsequencegood	1
careful creeping	1
mummy walk	1
old man coffee mug	1
sit on stepstool hands against chin elbow out stand up	1
walk up to object pick up object set down in another place	1
random walk	1
heiansyodan	1
sexy lady wait	1
mawashigeri	1
left punch sequence001	1
left lunges001	1
breaksequencewithflips	1
hand signals horizontally revolve forearms	1
spins flips stand on one hand	1
walk backwards feign a few attacks then attack	1
catch and throw football	1
silent walk	1
animal human subject	1
sitting on ground relaxing	1
tai chi	1
playground climb swing lean back drop	1
mummywalk	1
right spin reach001	1
hammering a nail	1
figure8s	1
badstartsequnce	1
front hand flip	1
lavish	1
chugging	1
chicken walk	1
taking a movie	1
walking running kicking punching knee kicking and stretching	1
left blocks	1
lay down	1
basketball forward dribble 90 degree right turns crossover dribble	1
mouse	1
balance beam	1
run	1
walk figure 8	1
sit down and stretch	1
fish	1
pigeon toed walking	1
walk figure eight	1
rushed	1
backflips jump onto platform handstands vertical pushups	1
dinosaur walk	1
rake leaves	1
answering a phone	1
sit on stepstool ankle on other knee hand on chin	1
attitudewalk8	1
football throw catch 2 subjects subject b	1
walk backwards and turn repeated	1
football throw catch jump around 2 subjects subject b	1
walk mope around	1
stepping up stepping down	1
devil	1
putting on headphones	1
laying down and getting up	1
hanging picture	1
dance expressive arms pirouette	1
basketball low fast free style dribble dribble through legs	1
punch sequence001	1
normal wait	1
sit on stepstool stand up swing legs	1
dog	1
jump hop on uneven terrain	1
walk jump	1
eating dinner	1
sexy lady coffee mug	1
walking sitting looking stand up	1
dance glissade devant glissade derriere attitude arabesque	1
shaving	1
slowwalkrightangleturns	1
happy	1
walk with knees bent	1
conversation explain with hand gestures 2 subjects subject a	1
slicing	1
regularwalkrightangleturns	1
playground climb sit dangle legs jump down	1
mickey cast spell	1
elderlyman	1
front kicking001	1
chicken wait	1
jumping jacks side twists squats jog	1
sun salutation	1
cat walk	1
playground climb hang lean over jump down	1
walk forward and stepping up stairs	1
walk duck footed	1
playground climb go under jump down	1
walking stretching punching chopping and drinking	1
sternwalkrightangleturns	1
vignettes fists up wipe window yawn stretch angrily grab smash against wall	1
sawing hand saw	1
long jumps	1
baseball pitch	1
walking swinging arms stretching jumping on one leg and jumping	1
painting	1
push heavy box	1
push heavy object	1
playground climb hang hold self up with arms straight swing drop sit dangle legs go under	1
coiling a rope	1
walking sitting hand motions	1
break stroke	1
direct traffic wave	1
walk right	1
walk crossover	1
spin upside down handstand flips	1
bassai	1
walk8	1
getting up from laying down	1
lunges001	1
walk sideways foot to foot	1
careful stepping over things	1
lunges	1
zombie	1
walking dragging sweeping dustpan wipe window and wipe mirror	1
zombiewalk8	1
conversation explain with hand gestures 2 subjects subject b	1
graceful lady pick up	1
football throw catch 2 subjects subject a	1
walk forward stepping up stairs	1
bear	1
cat coffee mug	1
graceful lady walk	1
basketball forward dribble 90 degree right turns	1
playground forward jumps turn around	1
rangeofmotion	1
sidestep to right then back to left	1
pacing	1
eating	1
reach right001	1
macarena dance	1
squirrel robotic like motion human subject	1
planting a flower	1
left blocks001	1
hammering sequence	1
dance lean forward bring back leg forward arching arms	1
dance arms held high pointe tendue a terre upper body rotation	1
cow	1
prairie dog	1
zombiewalk	1
balance on one leg outstretched arms	1
playground climb go under	1
baseball swing	1
drunk wait	1
rangeofmotion 01	1
walk forward turn 90 degrees left walk forward	1
left front kicking	1
sexy	1
throwing	1
robot	1
cat pick up	1
walking running jumping kicking and stretching	1
left front kicking001	1
wash self	1
cleaning window	1
dinosaur coffee mug	1
dance small jetes attitude arabesque shifted axis pirouette turn	1
navigate around obstacles	1
vignettes throw punches grab skip yawn stretch leap lift open window walk jump bound	1
run in circles	1
butterfly	1
punch kick	1
planting a tree	1
left spin reach002	1
punch strike	1
careful walk	1
football throw catch jump around 2 subjects subject a	1
drunk coffee mug	1
bolt tightening with putting bolt in	1
sneaky	1
stand still casual walk forward	1
pushing swing	1
friends meet hang out a sits b joins a 2 subjects subject a	1
underhand toss	1
reach right	1
basketball forward dribble 90 degree left turns	1
mixing batter	1
crawling	1
regularwalk8	1
cat wait	1
walkdigital8	1
panda human subject	1
90twistsfall	1
wash windows paint figure eights hand signals	1
vignettes lift open window smash against wall hop walk run jog yawn stretch	1
walk digital figure eight	1
right spin reach	1
vignettes walk drink water run jog jump wipe window lift open window throw punches yawn stretch	1
piano	1
bouncing basketball shooting basketball dribble basketball two handed dribble	1
hippo ballerina human subject	1
playground climb jump down dangle legs push off against	1
jumping jacks side twists bend over jog	1
relaxed	1
penguin	1
jumping jacks side twists bend over squats	1
strong man coffee mug	1
teaching	1
dance arms held high side arabesque	1
yokogeri	1
sexy lady pick up	1
cat	1
lay down and get up	1
gangly teen pick up	1
mickey conducting	1
gangly teen coffee mug	1
syutouuke	1
careful run in figure eight	1
dialing phone	1
jumps kicks and punches	1
confident walk forward	1
19 5 lbs	1
blind man s bluff blindfold tag 2 subjects subject b	1
channel surfing	1
left lunges	1
cool	1
typing on a laptop	1
drunk walk	1
reach left001	1
sternwalk8	1
tiger	1
mope	1
sun salutation001	1
balance object on forehead	1
front kicking	1
walk around sit stand up and running	1
friends meet hang out a sits b joins a 2 subjects subject b	1
playground climb sit dangle legs rock back lower self to ground	1
get up laying on side	1
figure8s001	1
angle jumps	1
weight lifting	1
old man pick up	1
walk swinging shoulders	1
washing	1
right blocks001	1
old man wait	1
no movie	1
genie human subject	1
depressed	1
sneak	1
dance sideways arabesque folding arms bending back	1
searching ground	1
walk hobble	1
graceful lady wait	1
step over	1
dinosaur wait	1
reach left002	1
dance lean back on bent leg balance bend elbow by ear	1
dancing bear human subject	1
strong man wait	1
gedanbarai	1
swimming	1
putting on a coat	1
adjust hair walk forward	1
dynamic calibration	1
pulling a nail	1
dancing ant human subject	1
12 5lb	1
playground climb sit dangle legs descend	1
dance coupe dessous grand jete en tourant	1
vignettes fists up wipe window grab lift open window throw punches yawn stretch walk jump	1
zombiewalkrightangleturns	1
vignettes fists up wipe window yawn stretch angrily grab smash against wall lift open window throw punches skip	1
gangly teen wait	1
violin	1
fix hair and walk forward	1
right blocks	1
cleaning up	1
avoid attacker	1
making coffee	1
jumping jacks side twists reach up bend over	1
childish	1
cartwheels	1
pushing broom	1
sipping coffee	1
bolt tightening wrench	1
cold	1
front kick	1
painfulleftknee	1
bend over scoop up rise lift arm	1
walk with legs apart	1
joy	1
shy	1
normal coffee mug	1
throw	1
sit on stepstool hands against chin fidget stand up	1
lambada dance	1
poking around on the ground	1
walk with wild arms	1
moving a stool	1
walking up stairs	1
setting glass of water	1
attitudewalkrightangleturns	1
walk sideway	1
stretches and jumps	1
pull heavy object	1
straight walk	1
walking jumping jumping jacks jumping on one foot punching chopping	1
roll over	1
sneak sideways	1
graceful lady coffee mug	1
slowwalk8	1
putting on a hat	1
frankenstein male walk exact footfalls	1
fancyfootwork	1
19 5lb	1
cartwheels001	1
alien turn	1
chopping wood	1
punch and kick	1
stretch rotate head shoulders arms legs	1
drink soda	1
old man walk	1
elated	1
vignettes yawn stretch walk run jog angrily grab jump skip halt	1
punch sequence	1
dance small jetes pirouette	1
chicken pick up	1
walking001	1
unscrewing	1
panther	1
creeping with limp	1
unscrew bottlecap drink soda screw on bottlecap	1
mickey sneaky walk	1
playground climb pull up dangle sit lower self to ground	1
sweeping	1
monkey bear human subject	1
acrobatics spin twirl hang on ropes	1
unscrew bottlecap drink soda	1
dinosaur pick up	1
walk up and down stairs	1
normal pick up	1
climb step over sit on jump over stepstool	1
creep and pause repeat	1
walking squats stretching kicking and punching	1
climb step over sit on stand on stepstool	1
lean forward reach for	1
bwk ball walk	1
ring around the rosie	1
dancing animal human subject	1
russian dance	1
handstandkicks	1
oiduki	1


==> data/cmu_mocap_unique_actions_sorted.txt <==
12 5lb
19 5 lbs
19 5lb
360 jumps
90twistsfall
acheywalk
acrobatics spin twirl hang on ropes
adjust hair walk forward
alaska vacation
alaskan vacation
alien turn
angle jumps
animal human subject
answering a phone
arguing
attitudewalk
attitudewalk8
attitudewalkrightangleturns
avoid attacker
back stroke
backflips jump onto platform handstands vertical pushups
badstartsequnce
balance beam
balance object on forehead
balance on one leg outstretched arms
bang on high object
baseball pitch
baseball swing
basketball forward dribble 90 degree left turns
basketball forward dribble 90 degree right turns
basketball forward dribble 90 degree right turns crossover dribble
basketball low fast free style dribble dribble through legs
basketball signals
bassai
bear
bear human subject
bend over scoop up rise lift arm
bird
blind man s bluff blindfold tag 2 subjects subject a
blind man s bluff blindfold tag 2 subjects subject b
bolt loosening wrench
bolt tightening with putting bolt in
bolt tightening wrench
bouncing basketball shooting basketball dribble basketball two handed dribble
boxing
break stroke
breaksequencewithflips
breast stroke
butterfly
bwk ball walk
careful creeping
careful run in figure eight
careful stepping over things
careful walk
carefulwalk lookingaround
carry 19 5lb suitcase
cartwheels
cartwheels001
casualquickwalk
cat
cat coffee mug
cat human subject
cat pick up
cat wait
cat walk
catch and throw football
channel surfing
chicken
chicken coffee mug
chicken dance 2 subjects subject a
chicken dance 2 subjects subject b
chicken human subject
chicken pick up
chicken wait
chicken walk
childish
chopping wood
chugging
clean
cleaning up
cleaning window
climb 3 steps
climb backwards off ledge
climb ladder
climb step over jump over navigate around stepstool
climb step over jump over stepstool
climb step over sit on jump over stepstool
climb step over sit on stand on stepstool
clumsy
clumsywalk
coiling a rope
cold
confident walk forward
conversation explain with hand gestures 2 subjects subject a
conversation explain with hand gestures 2 subjects subject b
cool
coolwalk
cow
crawling
creep and pause repeat
creeping walk
creeping with limp
crying
dance arms held high pointe tendue a terre upper body rotation
dance arms held high side arabesque
dance attitude arabesque jete en tourant bending back
dance coupe dessous grand jete en tourant
dance expressive arms pirouette
dance fold in from side arabesque curl inwards
dance glissade devant glissade derriere attitude arabesque
dance lean back on bent leg balance bend elbow by ear
dance lean forward bring back leg forward arching arms
dance sideways arabesque folding arms bending back
dance small jetes attitude arabesque shifted axis pirouette turn
dance small jetes pirouette
dance whirl
dancing animal human subject
dancing ant human subject
dancing bear human subject
depressed
depressedwalk
devil
dialing phone
digging a hole
digital8
dinosaur coffee mug
dinosaur human subject
dinosaur pick up
dinosaur wait
dinosaur walk
direct traffic wave
direct traffic wave point
dog
dog human subject
drag heavy object
dragbadlegwalk
dragon human subject
drink soda
drinking and smoking
driving
drunk coffee mug
drunk pick up
drunk wait
drunk walk
drunkwalk
dynamic calibration
eating
eating dinner
eating soup
elated
elderlyman
elephant
elephant human subject
empi
fancyfootwork
figure8s
figure8s001
fish
fish human subject
fishing
fix hair and walk forward
flamingo lift legs high
fly stroke
follow path walk around obstacles
football throw catch 2 subjects subject a
football throw catch 2 subjects subject b
football throw catch jump around 2 subjects subject a
football throw catch jump around 2 subjects subject b
frankenstein male walk exact footfalls
free style
freezing
friends meet hang out a sits b joins a 2 subjects subject a
friends meet hang out a sits b joins a 2 subjects subject b
frisbee
front hand flip
front kick
front kicking
front kicking001
fwd ball walk
gangly teen coffee mug
gangly teen pick up
gangly teen wait
gangly teen walk
gedanbarai
genie human subject
get up from floor
get up laying on side
getting up from laying down
ghettowalk
ghost human subject
gorilla
graceful lady coffee mug
graceful lady pick up
graceful lady wait
graceful lady walk
hammering a nail
hammering sequence
hand mixing dough
hand signals horizontally revolve forearms
handstandkicks
hanging picture
happy
heiansyodan
hippo ballerina human subject
hummingbird human subject
hurtlegwalk
hurtstomachwalk
idle
insect praying mantis human subject
joy
jump hop on uneven terrain
jump off ledge
jump up and down hop on one foot
jump up to grab reach for tiptoe
jumping jacks jog squats side twists stretches
jumping jacks side twists bend over jog
jumping jacks side twists bend over squats
jumping jacks side twists reach up bend over
jumping jacks side twists squats jog
jumps kicks and punches
lambada dance
laugh
lavish
lavishwalk
lay down
lay down and get up
laying down and getting up
lean forward reach for
lean forward tiptoe reach for
left blocks
left blocks001
left front kicking
left front kicking001
left lunges
left lunges001
left punch sequence001
left punch sequence002
left spin reach001
left spin reach002
limp
limping hurt right leg
long jumps
longsequencegood
looking around
lunges
lunges001
macarena dance
machowalk
making coffee
march
marching
mawashigeri
mickey cast spell
mickey conducting
mickey dance
mickey sneaking walk
mickey sneaky walk
mickey surprised
mickey walk
mixing batter
monkey
monkey backflip
monkey bear human subject
monkey human subject
monkey sequence
mop floor
mope
mouse
mouse human subject
moving a stool
mummy walk
mummy8
mummydigital8
mummywalk
muscular heavyset person s walk
navigate around obstacles
navigate walk forward backward on a diagonal
navigate walk forward backward sideways
navigate walk forward backward sideways on a diagonal
no movie
normal coffee mug
normal pick up
normal wait
normal walk
normal walk backwards
normalwalk
nursery rhyme cock robin
nursery rhyme i m a little teapot
oiduki
old man coffee mug
old man pick up
old man wait
old man walk
pacing
painfulleftknee
painting
panda human subject
panther
penguin
penguin human subject
piano
pigeon toed walking
planting
planting a flower
planting a tree
playground climb
playground climb go under
playground climb go under jump down
playground climb hang hold self up with arms straight swing drop sit dangle legs go under
playground climb hang lean over jump down
playground climb hang swing
playground climb jump down dangle legs push off against
playground climb pull up dangle sit lower self to ground
playground climb sit dangle legs descend
playground climb sit dangle legs jump down
playground climb sit dangle legs rock back lower self to ground
playground climb swing lean back drop
playground forward jumps turn around
poking around on the ground
prairie dog
prairie dog human subject
pterosaur human subject
pull heavy object
pulling a nail
punch and kick
punch kick
punch sequence
punch sequence001
punch strike
push heavy box
push heavy object
push object that is high in air
pushing broom
pushing on heavy object
pushing swing
putting on a coat
putting on a hat
putting on headphones
quail quick little steps
quarrel angry hand gestures 2 subjects subject a
quarrel angry hand gestures 2 subjects subject b
quickwalk
rake leaves
random walk
range of motion
rangeofmotion
rangeofmotion 01
reach left001
reach left002
reach right
reach right001
regularwalk8
regularwalkrightangleturns
relaxed
right blocks
right blocks001
right spin reach
right spin reach001
ring around the rosie
roadrunner human subject
robot
roll over
run
run figure 8
run in circles
rushed
russian dance
sad
sadwalk
salsa dance
sawing hand saw
scared
scaredwalk
screwing
searching ground
sequesnce
setting glass of water
sewing
sexy
sexy lady coffee mug
sexy lady pick up
sexy lady wait
sexy lady walk
sexywalk
shaving
shy
shywalk
sidestep to right then back to left
silent walk
singing in the rain jump
sipping coffee
sit down and stretch
sit on high stool stand up
sit on stepstool ankle on other knee hand on chin
sit on stepstool chin in hand
sit on stepstool hands against chin elbow out stand up
sit on stepstool hands against chin fidget stand up
sit on stepstool stand up
sit on stepstool stand up swing legs
sitting in chair
sitting on ground relaxing
slicing
slowwalk
slowwalk8
slowwalkrightangleturns
snake
snake human subject
sneak
sneak sideways
sneaking
sneaky
spin upside down handstand flips
spins flips stand on one hand
squirrel human subject
squirrel robotic like motion human subject
stand still casual walk forward
standing still
start duck underneath stop
start hop stop
start walk left
start walk right
start walk stop
step over
stepping up stepping down
sternwalk8
sternwalkrightangleturns
story
straight walk
stretch rotate head shoulders arms legs
stretch walk
stretches and jumps
stretches cartwheels flips spin kicks spins and fall
stretching
strong man coffee mug
strong man pick up
strong man wait
strong man walk
sun salutation
sun salutation001
sun salutation002
superhero
sweep floor
sweeping
swimming
swordplay
syutouuke
tai chi
taking a movie
teaching
throw
throwing
tiger
toocoolwalk
trafficwalk
turn in place
turn in place opposite direction
turning
tv
typing on a laptop
tyrannosaurus rex human subject
underhand toss
unscrew bottlecap drink soda
unscrew bottlecap drink soda screw on bottlecap
unscrewing
uprightsequence
vacuuming
various animals human subject
vignettes fists up wipe window grab lift open window throw punches yawn stretch walk jump
vignettes fists up wipe window yawn stretch angrily grab smash against wall
vignettes fists up wipe window yawn stretch angrily grab smash against wall lift open window throw punches skip
vignettes lift open window smash against wall hop walk run jog yawn stretch
vignettes throw punches grab skip yawn stretch leap lift open window walk jump bound
vignettes walk drink water run jog jump wipe window lift open window throw punches yawn stretch
vignettes yawn stretch walk run jog angrily grab jump skip halt
violin
wait for bus
walk
walk and carry
walk and turn both directions repeated
walk and turn repeated
walk around
walk around frequent turns cyclic walk along a line
walk around sit stand up and running
walk backward on toes bent forward
walk backward turn in place
walk backwards
walk backwards and turn
walk backwards and turn repeated
walk backwards bent forward
walk backwards crouched
walk backwards feign a few attacks then attack
walk backwards on toes
walk backwards on toes crouched
walk crawl
walk crossover
walk crouched
walk digital 8
walk digital figure eight
walk duck footed
walk figure 8
walk figure eight
walk forward and stepping up stairs
walk forward stepping up stairs
walk forward turn 90 degrees left walk forward
walk forward turn around walk back
walk hobble
walk jump
walk leaning to the right
walk mope around
walk on toes
walk on toes crouched
walk on uneven terrain
walk right
walk sideway
walk sideways
walk sideways and turn opposite direction
walk sideways and turn repeated
walk sideways foot to foot
walk slow
walk squats run stretch jumps punches and drinking
walk stealthily
walk stop walk
walk swinging shoulders
walk turn in place repeated
walk up and down stairs
walk up to object lean over pick up object set down in another place
walk up to object pick up object set down in another place
walk up to object squat pick up object set down in another place
walk wander
walk with anger frustration
walk with arms out balancing
walk with knees bent
walk with legs apart
walk with stiff arms
walk with wild arms
walk with wild legs
walk wounded leg
walk8
walkdigital8
walkfigure8
walkforward
walking
walking around walk up ladder step down ladder
walking backwards
walking dragging sweeping dustpan wipe window and wipe mirror
walking jumping jumping jacks jumping on one foot punching chopping
walking running jumping kicking and stretching
walking running kicking punching knee kicking and stretching
walking sitting hand motions
walking sitting looking stand up
walking squats stretching kicking and punching
walking stretching punching chopping and drinking
walking stretching walking and turning
walking swinging arms stretching jumping on one leg and jumping
walking up and down stairs
walking up stairs
walking001
walkstraight
wash self
wash windows
wash windows basketball dribble lay up shot pass throw ball dance egyptian walk the dive the twist strew
wash windows paint figure eights hand signals
wash windows paint hand signals dance egyptian walk the dive the twist the cabbage patch boxing
washing
weight lifting
whale human subject
whistle walk jauntily
yoga
yokogeri
zombie
zombiewalk
zombiewalk8
zombiewalkrightangleturns

